Control of multi-agent systems: results, open problems, and applications

The purpose of this review paper is to present some recent results on the modeling and control of large systems of agents. We focus on particular applications where the agents are capable of independent actions instead of simply reacting to external forces. In the literature, such agents were referred to as autonomous, intelligent, self-propelled, greedy, and others. The main applications we have in mind are social systems (as opinion dynamics), pedestrian movements (also called crowd dynamics), animal groups, and vehicular traffic. Also, the control problems posed by such systems are new and require innovative methods. We illustrate some ideas, developed recently, including the use of sparse controls, limiting the total variation of controls, and defining new control problems for measures. After reviewing various approaches, we discuss some future research directions of potential interest. The latter encompasses both new types of equations, as well as new types of limiting procedures to connect several scales at which a system can be represented. We conclude by illustrating a recent real-life experiment using autonomous vehicles on an open highway to smooth traffic waves. This opens the door to a new era of interventions to control in real-time multi-agent systems and to increase the societal impact of such interventions guided by control research.

==> Open Mathematics Review/fig_embeddings.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{fig_embeddings.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(15331,12001)(-21,-10370)
\put(3601,-3286){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}appropriate moment}%
}}}}
\put(751,-736){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\displaystyle\partial_t\rho+\mathrm{div}_\Xi(Y\rho)=0$}%
}}}}
\put(6676,764){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rho(t)^s_{N:n}\rightharpoonup\mu(t)^{\otimes n}$}%
}}}}
\put(6601, 89){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$N\rightarrow+\infty$}%
}}}}
\put(5176,-9811){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}graph limit $N\rightarrow+\infty$}%
}}}}
\put(5851,-10261){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\xi_i(0)=y(0,x_i)$}%
}}}}
\put(226,-8311){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}($\dot x_i=0$)}%
}}}}
\put(226,-8911){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\displaystyle\dot\xi_i=\frac{1}{N}\sum_{i=1}^NG(t,x_i,x_j,\xi_i,\xi_j)$}%
}}}}
\put(5401,-7336){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\nu=\frac{1}{N}\sum_{i=1}^N\delta_{x_i}$}%
}}}}
\put(5401,-7936){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y(t,x_i)=\xi_i(t)$}%
}}}}
\put(10726, 89){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Vlasov}%
}}}}
\put(9601,-661){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\displaystyle\partial_t\mu+\mathrm{div}_\xi(\mathcal{X}[\mu]\mu)=0$}%
}}}}
\put(10726,-7786){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Euler}%
}}}}
\put(10276,-8611){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\partial_t y = A(y)$}%
}}}}
\put(13876,-3811){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y(t,x)=\int_{\R^d}\xi\, d\mu_{t,x}(\xi)$}%
}}}}
\put(1201,-3736){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Dirac}%
}}}}
\put(1201,-4186){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}embedding}%
}}}}
\put(1201,-4711){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rho(t)=\delta_X\otimes\delta_{\Xi(t)}$}%
}}}}
\put(3901,-2686){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}specific $\rho(0)$}%
}}}}
\put(3901,-3961){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$N\rightarrow+\infty$}%
}}}}
\put(10426,-4336){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\nu$-monokinetic}%
}}}}
\put(14101,-4936){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\nu$-monokinetic case)}%
}}}}
\put(10351,-5386){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mu(t)=\nu\otimes\delta_{y(t,x)}$}%
}}}}
\put(7426,-3286){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\mu(t)=\frac{1}{N}\sum_{i=1}^N\delta_{x_i}\otimes\delta_{\xi_i(t)}$}%
}}}}
\put(6676,1364){\makebox(0,0)[b]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}specific $\rho(0)$}%
}}}}
\end{picture}%

